Coding with Noiseless Feedback over the Z-channel

In this paper, we consider encoding strategies for the Z-channel with noiseless feedback. We analyze the combinatorial setting where the maximum number of errors inflicted by an adversary is proportional to the number of transmissions, which goes to infinity. Without feedback, it is known that the rate of optimal asymmetric-error-correcting codes for the error fraction $\tau\ge 1/4$ vanishes as the blocklength grows. In this paper, we give an efficient feedback encoding scheme with $n$ transmissions that achieves a positive rate for any fraction of errors $\tau<1$ and $n\to\infty$. Additionally, we state an upper bound on the rate of asymptotically long feedback asymmetric error-correcting codes.

==> low.txt <==
0.001000 0.989591
0.002000 0.981180
0.003000 0.973523
0.004000 0.966355
0.005000 0.959549
0.006000 0.953033
0.007000 0.946757
0.008000 0.940686
0.009000 0.934795
0.010000 0.929063
0.011000 0.923474
0.012000 0.918014
0.013000 0.912674
0.014000 0.907444
0.015000 0.902315
0.016000 0.897281
0.017000 0.892335
0.018000 0.887474
0.019000 0.882691
0.020000 0.877982
0.021000 0.873345
0.022000 0.868774
0.023000 0.864268
0.024000 0.859823
0.025000 0.855437
0.026000 0.851108
0.027000 0.846832
0.028000 0.842608
0.029000 0.838435
0.030000 0.834310
0.031000 0.830231
0.032000 0.826198
0.033000 0.822208
0.034000 0.818261
0.035000 0.814355
0.036000 0.810488
0.037000 0.806660
0.038000 0.802870
0.039000 0.799117
0.040000 0.795399
0.041000 0.791716
0.042000 0.788066
0.043000 0.784450
0.044000 0.780865
0.045000 0.777313
0.046000 0.773790
0.047000 0.770298
0.048000 0.766835
0.049000 0.763401
0.050000 0.759995
0.051000 0.756616
0.052000 0.753264
0.053000 0.749939
0.054000 0.746639
0.055000 0.743365
0.056000 0.740116
0.057000 0.736891
0.058000 0.733690
0.059000 0.730513
0.060000 0.727358
0.061000 0.724227
0.062000 0.721117
0.063000 0.718030
0.064000 0.714964
0.065000 0.711919
0.066000 0.708895
0.067000 0.705892
0.068000 0.702909
0.069000 0.699945
0.070000 0.697001
0.071000 0.694077
0.072000 0.691171
0.073000 0.688284
0.074000 0.685416
0.075000 0.682566
0.076000 0.679733
0.077000 0.676919
0.078000 0.674121
0.079000 0.671341
0.080000 0.668578
0.081000 0.665831
0.082000 0.663101
0.083000 0.660387
0.084000 0.657689
0.085000 0.655007
0.086000 0.652341
0.087000 0.649690
0.088000 0.647055
0.089000 0.644434
0.090000 0.641829
0.091000 0.639238
0.092000 0.636661
0.093000 0.634099
0.094000 0.631551
0.095000 0.629017
0.096000 0.626498
0.097000 0.623991
0.098000 0.621499
0.099000 0.619019
0.100000 0.616553
0.101000 0.614100
0.102000 0.611660
0.103000 0.609233
0.104000 0.606819
0.105000 0.604417
0.106000 0.602028
0.107000 0.599651
0.108000 0.597286
0.109000 0.594933
0.110000 0.592592
0.111000 0.590263
0.112000 0.587946
0.113000 0.585640
0.114000 0.583345
0.115000 0.581062
0.116000 0.578791
0.117000 0.576530
0.118000 0.574281
0.119000 0.572042
0.120000 0.569814
0.121000 0.567597
0.122000 0.565391
0.123000 0.563195
0.124000 0.561009
0.125000 0.558834
0.126000 0.556670
0.127000 0.554515
0.128000 0.552370
0.129000 0.550236
0.130000 0.548111
0.131000 0.545996
0.132000 0.543891
0.133000 0.541796
0.134000 0.539710
0.135000 0.537633
0.136000 0.535567
0.137000 0.533509
0.138000 0.531461
0.139000 0.529421
0.140000 0.527391
0.141000 0.525370
0.142000 0.523358
0.143000 0.521355
0.144000 0.519361
0.145000 0.517375
0.146000 0.515398
0.147000 0.513430
0.148000 0.511470
0.149000 0.509519
0.150000 0.507576
0.151000 0.505642
0.152000 0.503716
0.153000 0.501798
0.154000 0.499888
0.155000 0.497986
0.156000 0.496093
0.157000 0.494207
0.158000 0.492330
0.159000 0.490460
0.160000 0.488598
0.161000 0.486744
0.162000 0.484898
0.163000 0.483059
0.164000 0.481228
0.165000 0.479404
0.166000 0.477588
0.167000 0.475780
0.168000 0.473979
0.169000 0.472185
0.170000 0.470398
0.171000 0.468619
0.172000 0.466847
0.173000 0.465082
0.174000 0.463324
0.175000 0.461573
0.176000 0.459830
0.177000 0.458093
0.178000 0.456363
0.179000 0.454640
0.180000 0.452924
0.181000 0.451215
0.182000 0.449512
0.183000 0.447816
0.184000 0.446127
0.185000 0.444444
0.186000 0.442768
0.187000 0.441099
0.188000 0.439436
0.189000 0.437779
0.190000 0.436129
0.191000 0.434486
0.192000 0.432848
0.193000 0.431217
0.194000 0.429592
0.195000 0.427974
0.196000 0.426361
0.197000 0.424755
0.198000 0.423155
0.199000 0.421561
0.200000 0.419973
0.201000 0.418391
0.202000 0.416815
0.203000 0.415245
0.204000 0.413681
0.205000 0.412123
0.206000 0.410570
0.207000 0.409024
0.208000 0.407483
0.209000 0.405948
0.210000 0.404418
0.211000 0.402895
0.212000 0.401377
0.213000 0.399864
0.214000 0.398357
0.215000 0.396856
0.216000 0.395360
0.217000 0.393870
0.218000 0.392385
0.219000 0.390906
0.220000 0.389432
0.221000 0.387963
0.222000 0.386500
0.223000 0.385042
0.224000 0.383589
0.225000 0.382142
0.226000 0.380699
0.227000 0.379263
0.228000 0.377831
0.229000 0.376404
0.230000 0.374983
0.231000 0.373566
0.232000 0.372155
0.233000 0.370749
0.234000 0.369347
0.235000 0.367951
0.236000 0.366560
0.237000 0.365173
0.238000 0.363792
0.239000 0.362415
0.240000 0.361044
0.241000 0.359677
0.242000 0.358315
0.243000 0.356958
0.244000 0.355605
0.245000 0.354258
0.246000 0.352915
0.247000 0.351577
0.248000 0.350243
0.249000 0.348914
0.250000 0.347590
0.251000 0.346270
0.252000 0.344955
0.253000 0.343645
0.254000 0.342339
0.255000 0.341037
0.256000 0.339741
0.257000 0.338448
0.258000 0.337160
0.259000 0.335877
0.260000 0.334598
0.261000 0.333323
0.262000 0.332053
0.263000 0.330787
0.264000 0.329525
0.265000 0.328268
0.266000 0.327015
0.267000 0.325767
0.268000 0.324522
0.269000 0.323282
0.270000 0.322046
0.271000 0.320815
0.272000 0.319587
0.273000 0.318364
0.274000 0.317145
0.275000 0.315929
0.276000 0.314719
0.277000 0.313512
0.278000 0.312309
0.279000 0.311110
0.280000 0.309916
0.281000 0.308725
0.282000 0.307538
0.283000 0.306356
0.284000 0.305177
0.285000 0.304002
0.286000 0.302832
0.287000 0.301665
0.288000 0.300502
0.289000 0.299343
0.290000 0.298188
0.291000 0.297036
0.292000 0.295889
0.293000 0.294745
0.294000 0.293605
0.295000 0.292469
0.296000 0.291337
0.297000 0.290208
0.298000 0.289084
0.299000 0.287963
0.300000 0.286845
0.301000 0.285732
0.302000 0.284622
0.303000 0.283515
0.304000 0.282413
0.305000 0.281314
0.306000 0.280218
0.307000 0.279127
0.308000 0.278038
0.309000 0.276954
0.310000 0.275873
0.311000 0.274795
0.312000 0.273722
0.313000 0.272651
0.314000 0.271584
0.315000 0.270521
0.316000 0.269461
0.317000 0.268405
0.318000 0.267352
0.319000 0.266302
0.320000 0.265256
0.321000 0.264213
0.322000 0.263174
0.323000 0.262138
0.324000 0.261106
0.325000 0.260076
0.326000 0.259051
0.327000 0.258028
0.328000 0.257009
0.329000 0.255993
0.330000 0.254981
0.331000 0.253971
0.332000 0.252965
0.333000 0.251963
0.334000 0.250963
0.335000 0.249967
0.336000 0.248974
0.337000 0.247984
0.338000 0.246998
0.339000 0.246014
0.340000 0.245034
0.341000 0.244057
0.342000 0.243083
0.343000 0.242112
0.344000 0.241145
0.345000 0.240180
0.346000 0.239219
0.347000 0.238261
0.348000 0.237305
0.349000 0.236353
0.350000 0.235404
0.351000 0.234458
0.352000 0.233515
0.353000 0.232575
0.354000 0.231638
0.355000 0.230704
0.356000 0.229774
0.357000 0.228846
0.358000 0.227921
0.359000 0.226999
0.360000 0.226080
0.361000 0.225164
0.362000 0.224251
0.363000 0.223340
0.364000 0.222433
0.365000 0.221529
0.366000 0.220627
0.367000 0.219729
0.368000 0.218833
0.369000 0.217940
0.370000 0.217050
0.371000 0.216163
0.372000 0.215279
0.373000 0.214397
0.374000 0.213518
0.375000 0.212642
0.376000 0.211769
0.377000 0.210899
0.378000 0.210032
0.379000 0.209167
0.380000 0.208305
0.381000 0.207446
0.382000 0.206589
0.383000 0.205735
0.384000 0.204884
0.385000 0.204036
0.386000 0.203191
0.387000 0.202348
0.388000 0.201507
0.389000 0.200670
0.390000 0.199835
0.391000 0.199003
0.392000 0.198173
0.393000 0.197346
0.394000 0.196522
0.395000 0.195700
0.396000 0.194881
0.397000 0.194065
0.398000 0.193251
0.399000 0.192440
0.400000 0.191631
0.401000 0.190825
0.402000 0.190022
0.403000 0.189221
0.404000 0.188422
0.405000 0.187626
0.406000 0.186833
0.407000 0.186042
0.408000 0.185254
0.409000 0.184468
0.410000 0.183685
0.411000 0.182904
0.412000 0.182126
0.413000 0.181350
0.414000 0.180577
0.415000 0.179806
0.416000 0.179038
0.417000 0.178272
0.418000 0.177508
0.419000 0.176747
0.420000 0.175989
0.421000 0.175232
0.422000 0.174479
0.423000 0.173727
0.424000 0.172978
0.425000 0.172232
0.426000 0.171487
0.427000 0.170745
0.428000 0.170006
0.429000 0.169269
0.430000 0.168534
0.431000 0.167802
0.432000 0.167071
0.433000 0.166344
0.434000 0.165618
0.435000 0.164895
0.436000 0.164174
0.437000 0.163456
0.438000 0.162740
0.439000 0.162026
0.440000 0.161314
0.441000 0.160605
0.442000 0.159898
0.443000 0.159193
0.444000 0.158490
0.445000 0.157790
0.446000 0.157092
0.447000 0.156396
0.448000 0.155702
0.449000 0.155011
0.450000 0.154322
0.451000 0.153635
0.452000 0.152950
0.453000 0.152268
0.454000 0.151587
0.455000 0.150909
0.456000 0.150233
0.457000 0.149559
0.458000 0.148888
0.459000 0.148218
0.460000 0.147551
0.461000 0.146886
0.462000 0.146223
0.463000 0.145562
0.464000 0.144903
0.465000 0.144246
0.466000 0.143592
0.467000 0.142939
0.468000 0.142289
0.469000 0.141641
0.470000 0.140995
0.471000 0.140351
0.472000 0.139709
0.473000 0.139069
0.474000 0.138431
0.475000 0.137795
0.476000 0.137161
0.477000 0.136530
0.478000 0.135900
0.479000 0.135273
0.480000 0.134647
0.481000 0.134024
0.482000 0.133402
0.483000 0.132783
0.484000 0.132165
0.485000 0.131550
0.486000 0.130937
0.487000 0.130325
0.488000 0.129716
0.489000 0.129108
0.490000 0.128503
0.491000 0.127899
0.492000 0.127298
0.493000 0.126698
0.494000 0.126101
0.495000 0.125505
0.496000 0.124912
0.497000 0.124320
0.498000 0.123730
0.499000 0.123142
0.500000 0.122556
0.501000 0.121972
0.502000 0.121390
0.503000 0.120810
0.504000 0.120232
0.505000 0.119655
0.506000 0.119081
0.507000 0.118508
0.508000 0.117938
0.509000 0.117369
0.510000 0.116802
0.511000 0.116237
0.512000 0.115674
0.513000 0.115112
0.514000 0.114553
0.515000 0.113995
0.516000 0.113440
0.517000 0.112886
0.518000 0.112334
0.519000 0.111783
0.520000 0.111235
0.521000 0.110688
0.522000 0.110144
0.523000 0.109601
0.524000 0.109060
0.525000 0.108520
0.526000 0.107983
0.527000 0.107447
0.528000 0.106913
0.529000 0.106381
0.530000 0.105851
0.531000 0.105322
0.532000 0.104795
0.533000 0.104270
0.534000 0.103747
0.535000 0.103225
0.536000 0.102706
0.537000 0.102188
0.538000 0.101671
0.539000 0.101157
0.540000 0.100644
0.541000 0.100133
0.542000 0.099624
0.543000 0.099116
0.544000 0.098610
0.545000 0.098106
0.546000 0.097604
0.547000 0.097103
0.548000 0.096604
0.549000 0.096107
0.550000 0.095611
0.551000 0.095117
0.552000 0.094625
0.553000 0.094135
0.554000 0.093646
0.555000 0.093158
0.556000 0.092673
0.557000 0.092189
0.558000 0.091707
0.559000 0.091226
0.560000 0.090747
0.561000 0.090270
0.562000 0.089795
0.563000 0.089321
0.564000 0.088848
0.565000 0.088378
0.566000 0.087909
0.567000 0.087441
0.568000 0.086976
0.569000 0.086511
0.570000 0.086049
0.571000 0.085588
0.572000 0.085129
0.573000 0.084671
0.574000 0.084215
0.575000 0.083760
0.576000 0.083307
0.577000 0.082856
0.578000 0.082406
0.579000 0.081958
0.580000 0.081512
0.581000 0.081067
0.582000 0.080623
0.583000 0.080181
0.584000 0.079741
0.585000 0.079302
0.586000 0.078865
0.587000 0.078429
0.588000 0.077995
0.589000 0.077563
0.590000 0.077132
0.591000 0.076702
0.592000 0.076274
0.593000 0.075848
0.594000 0.075423
0.595000 0.075000
0.596000 0.074578
0.597000 0.074157
0.598000 0.073739
0.599000 0.073321
0.600000 0.072906
0.601000 0.072491
0.602000 0.072079
0.603000 0.071667
0.604000 0.071257
0.605000 0.070849
0.606000 0.070442
0.607000 0.070037
0.608000 0.069633
0.609000 0.069231
0.610000 0.068830
0.611000 0.068430
0.612000 0.068032
0.613000 0.067636
0.614000 0.067241
0.615000 0.066847
0.616000 0.066455
0.617000 0.066064
0.618000 0.065675
0.619000 0.065287
0.620000 0.064901
0.621000 0.064516
0.622000 0.064132
0.623000 0.063750
0.624000 0.063370
0.625000 0.062991
0.626000 0.062613
0.627000 0.062236
0.628000 0.061861
0.629000 0.061488
0.630000 0.061116
0.631000 0.060745
0.632000 0.060376
0.633000 0.060008
0.634000 0.059641
0.635000 0.059276
0.636000 0.058912
0.637000 0.058550
0.638000 0.058189
0.639000 0.057829
0.640000 0.057471
0.641000 0.057114
0.642000 0.056759
0.643000 0.056404
0.644000 0.056052
0.645000 0.055700
0.646000 0.055350
0.647000 0.055002
0.648000 0.054654
0.649000 0.054308
0.650000 0.053964
0.651000 0.053620
0.652000 0.053278
0.653000 0.052938
0.654000 0.052599
0.655000 0.052261
0.656000 0.051924
0.657000 0.051589
0.658000 0.051255
0.659000 0.050922
0.660000 0.050591
0.661000 0.050261
0.662000 0.049932
0.663000 0.049605
0.664000 0.049279
0.665000 0.048954
0.666000 0.048631
0.667000 0.048308
0.668000 0.047988
0.669000 0.047668
0.670000 0.047350
0.671000 0.047033
0.672000 0.046717
0.673000 0.046403
0.674000 0.046090
0.675000 0.045778
0.676000 0.045467
0.677000 0.045158
0.678000 0.044850
0.679000 0.044543
0.680000 0.044238
0.681000 0.043933
0.682000 0.043630
0.683000 0.043329
0.684000 0.043028
0.685000 0.042729
0.686000 0.042431
0.687000 0.042134
0.688000 0.041839
0.689000 0.041545
0.690000 0.041252
0.691000 0.040960
0.692000 0.040670
0.693000 0.040380
0.694000 0.040092
0.695000 0.039805
0.696000 0.039520
0.697000 0.039236
0.698000 0.038952
0.699000 0.038670
0.700000 0.038390
0.701000 0.038110
0.702000 0.037832
0.703000 0.037555
0.704000 0.037279
0.705000 0.037004
0.706000 0.036731
0.707000 0.036459
0.708000 0.036187
0.709000 0.035918
0.710000 0.035649
0.711000 0.035381
0.712000 0.035115
0.713000 0.034850
0.714000 0.034586
0.715000 0.034323
0.716000 0.034062
0.717000 0.033801
0.718000 0.033542
0.719000 0.033284
0.720000 0.033027
0.721000 0.032771
0.722000 0.032516
0.723000 0.032263
0.724000 0.032011
0.725000 0.031760
0.726000 0.031510
0.727000 0.031261
0.728000 0.031013
0.729000 0.030767
0.730000 0.030521
0.731000 0.030277
0.732000 0.030034
0.733000 0.029792
0.734000 0.029551
0.735000 0.029311
0.736000 0.029073
0.737000 0.028836
0.738000 0.028599
0.739000 0.028364
0.740000 0.028130
0.741000 0.027897
0.742000 0.027665
0.743000 0.027435
0.744000 0.027205
0.745000 0.026977
0.746000 0.026749
0.747000 0.026523
0.748000 0.026298
0.749000 0.026074
0.750000 0.025851
0.751000 0.025629
0.752000 0.025408
0.753000 0.025189
0.754000 0.024970
0.755000 0.024752
0.756000 0.024536
0.757000 0.024321
0.758000 0.024107
0.759000 0.023893
0.760000 0.023681
0.761000 0.023470
0.762000 0.023261
0.763000 0.023052
0.764000 0.022844
0.765000 0.022637
0.766000 0.022432
0.767000 0.022227
0.768000 0.022024
0.769000 0.021821
0.770000 0.021620
0.771000 0.021420
0.772000 0.021220
0.773000 0.021022
0.774000 0.020825
0.775000 0.020629
0.776000 0.020434
0.777000 0.020240
0.778000 0.020047
0.779000 0.019855
0.780000 0.019664
0.781000 0.019475
0.782000 0.019286
0.783000 0.019098
0.784000 0.018911
0.785000 0.018726
0.786000 0.018541
0.787000 0.018357
0.788000 0.018175
0.789000 0.017993
0.790000 0.017813
0.791000 0.017633
0.792000 0.017455
0.793000 0.017277
0.794000 0.017101
0.795000 0.016925
0.796000 0.016751
0.797000 0.016577
0.798000 0.016405
0.799000 0.016234
0.800000 0.016063
0.801000 0.015894
0.802000 0.015725
0.803000 0.015558
0.804000 0.015391
0.805000 0.015226
0.806000 0.015062
0.807000 0.014898
0.808000 0.014736
0.809000 0.014574
0.810000 0.014414
0.811000 0.014254
0.812000 0.014096
0.813000 0.013938
0.814000 0.013782
0.815000 0.013626
0.816000 0.013471
0.817000 0.013318
0.818000 0.013165
0.819000 0.013013
0.820000 0.012863
0.821000 0.012713
0.822000 0.012564
0.823000 0.012416
0.824000 0.012269
0.825000 0.012123
0.826000 0.011978
0.827000 0.011834
0.828000 0.011691
0.829000 0.011549
0.830000 0.011408
0.831000 0.011268
0.832000 0.011129
0.833000 0.010990
0.834000 0.010853
0.835000 0.010717
0.836000 0.010581
0.837000 0.010447
0.838000 0.010313
0.839000 0.010181
0.840000 0.010049
0.841000 0.009918
0.842000 0.009788
0.843000 0.009659
0.844000 0.009531
0.845000 0.009404
0.846000 0.009278
0.847000 0.009153
0.848000 0.009029
0.849000 0.008905
0.850000 0.008783
0.851000 0.008661
0.852000 0.008541
0.853000 0.008421
0.854000 0.008302
0.855000 0.008184
0.856000 0.008067
0.857000 0.007951
0.858000 0.007836
0.859000 0.007722
0.860000 0.007608
0.861000 0.007496
0.862000 0.007385
0.863000 0.007274
0.864000 0.007164
0.865000 0.007055
0.866000 0.006947
0.867000 0.006840
0.868000 0.006734
0.869000 0.006629
0.870000 0.006524
0.871000 0.006421
0.872000 0.006318
0.873000 0.006217
0.874000 0.006116
0.875000 0.006016
0.876000 0.005917
0.877000 0.005818
0.878000 0.005721
0.879000 0.005625
0.880000 0.005529
0.881000 0.005434
0.882000 0.005340
0.883000 0.005247
0.884000 0.005155
0.885000 0.005064
0.886000 0.004974
0.887000 0.004884
0.888000 0.004795
0.889000 0.004708
0.890000 0.004621
0.891000 0.004535
0.892000 0.004449
0.893000 0.004365
0.894000 0.004282
0.895000 0.004199
0.896000 0.004117
0.897000 0.004036
0.898000 0.003956
0.899000 0.003877
0.900000 0.003798
0.901000 0.003721
0.902000 0.003644
0.903000 0.003568
0.904000 0.003493
0.905000 0.003419
0.906000 0.003345
0.907000 0.003273
0.908000 0.003201
0.909000 0.003130
0.910000 0.003060
0.911000 0.002991
0.912000 0.002923
0.913000 0.002855
0.914000 0.002788
0.915000 0.002722
0.916000 0.002657
0.917000 0.002593
0.918000 0.002530
0.919000 0.002467
0.920000 0.002405
0.921000 0.002344
0.922000 0.002284
0.923000 0.002225
0.924000 0.002166
0.925000 0.002108
0.926000 0.002051
0.927000 0.001995
0.928000 0.001940
0.929000 0.001886
0.930000 0.001832
0.931000 0.001779
0.932000 0.001727
0.933000 0.001676
0.934000 0.001625
0.935000 0.001575
0.936000 0.001526
0.937000 0.001478
0.938000 0.001431
0.939000 0.001385
0.940000 0.001339
0.941000 0.001294
0.942000 0.001250
0.943000 0.001206
0.944000 0.001164
0.945000 0.001122
0.946000 0.001081
0.947000 0.001041
0.948000 0.001001
0.949000 0.000963
0.950000 0.000925
0.951000 0.000888
0.952000 0.000852
0.953000 0.000816
0.954000 0.000781
0.955000 0.000747
0.956000 0.000714
0.957000 0.000682
0.958000 0.000650
0.959000 0.000619
0.960000 0.000589
0.961000 0.000560
0.962000 0.000531
0.963000 0.000503
0.964000 0.000476
0.965000 0.000450
0.966000 0.000424
0.967000 0.000399
0.968000 0.000375
0.969000 0.000352
0.970000 0.000330
0.971000 0.000308
0.972000 0.000287
0.973000 0.000267
0.974000 0.000247
0.975000 0.000228
0.976000 0.000210
0.977000 0.000193
0.978000 0.000177
0.979000 0.000161
0.980000 0.000146
0.981000 0.000131
0.982000 0.000118
0.983000 0.000105
0.984000 0.000093
0.985000 0.000082
0.986000 0.000071
0.987000 0.000061
0.988000 0.000052
0.989000 0.000044
0.990000 0.000036
0.991000 0.000029
0.992000 0.000023
0.993000 0.000018
0.994000 0.000013
0.995000 0.000009
0.996000 0.000006
0.997000 0.000003
0.998000 0.000001


==> rub.txt <==
0.001000 0.989591
0.002000 0.981180
0.003000 0.973314
0.004000 0.966354
0.005000 0.959395
0.006000 0.952537
0.007000 0.946608
0.008000 0.940679
0.009000 0.934751
0.010000 0.928822
0.011000 0.922893
0.012000 0.916965
0.013000 0.911836
0.014000 0.906960
0.015000 0.902083
0.016000 0.897207
0.017000 0.892331
0.018000 0.887455
0.019000 0.882579
0.020000 0.877703
0.021000 0.872827
0.022000 0.867951
0.023000 0.863074
0.024000 0.858198
0.025000 0.853322
0.026000 0.848446
0.027000 0.844525
0.028000 0.840738
0.029000 0.836951
0.030000 0.833164
0.031000 0.829377
0.032000 0.825590
0.033000 0.821803
0.034000 0.818016
0.035000 0.814228
0.036000 0.810441
0.037000 0.806654
0.038000 0.802867
0.039000 0.799080
0.040000 0.795293
0.041000 0.791506
0.042000 0.787719
0.043000 0.783932
0.044000 0.780144
0.045000 0.776357
0.046000 0.772570
0.047000 0.768783
0.048000 0.764996
0.049000 0.761209
0.050000 0.757422
0.051000 0.753635
0.052000 0.749848
0.053000 0.746060
0.054000 0.742273
0.055000 0.738486
0.056000 0.734699
0.057000 0.730912
0.058000 0.727125
0.059000 0.723538
0.060000 0.720900
0.061000 0.718263
0.062000 0.715625
0.063000 0.712988
0.064000 0.710350
0.065000 0.707713
0.066000 0.705075
0.067000 0.702438
0.068000 0.699801
0.069000 0.697163
0.070000 0.694526
0.071000 0.691888
0.072000 0.689251
0.073000 0.686613
0.074000 0.683976
0.075000 0.681338
0.076000 0.678701
0.077000 0.676064
0.078000 0.673426
0.079000 0.670789
0.080000 0.668151
0.081000 0.665514
0.082000 0.662876
0.083000 0.660239
0.084000 0.657602
0.085000 0.654964
0.086000 0.652327
0.087000 0.649689
0.088000 0.647052
0.089000 0.644414
0.090000 0.641777
0.091000 0.639139
0.092000 0.636502
0.093000 0.633865
0.094000 0.631227
0.095000 0.628590
0.096000 0.625952
0.097000 0.623315
0.098000 0.620677
0.099000 0.618040
0.100000 0.615402
0.101000 0.612765
0.102000 0.610128
0.103000 0.607490
0.104000 0.604853
0.105000 0.602215
0.106000 0.599578
0.107000 0.596940
0.108000 0.594303
0.109000 0.591666
0.110000 0.589028
0.111000 0.586391
0.112000 0.583753
0.113000 0.581116
0.114000 0.578478
0.115000 0.575841
0.116000 0.573203
0.117000 0.570566
0.118000 0.567929
0.119000 0.565291
0.120000 0.562654
0.121000 0.560016
0.122000 0.557379
0.123000 0.554741
0.124000 0.552104
0.125000 0.549467
0.126000 0.546829
0.127000 0.544192
0.128000 0.541554
0.129000 0.538917
0.130000 0.536279
0.131000 0.533642
0.132000 0.531004
0.133000 0.528367
0.134000 0.525730
0.135000 0.523092
0.136000 0.520455
0.137000 0.517817
0.138000 0.515180
0.139000 0.512542
0.140000 0.509905
0.141000 0.507267
0.142000 0.504630
0.143000 0.501993
0.144000 0.499355
0.145000 0.496718
0.146000 0.494080
0.147000 0.491443
0.148000 0.488805
0.149000 0.487358
0.150000 0.485969
0.151000 0.484581
0.152000 0.483192
0.153000 0.481804
0.154000 0.480415
0.155000 0.479027
0.156000 0.477638
0.157000 0.476250
0.158000 0.474861
0.159000 0.473473
0.160000 0.472085
0.161000 0.470696
0.162000 0.469308
0.163000 0.467919
0.164000 0.466531
0.165000 0.465142
0.166000 0.463754
0.167000 0.462365
0.168000 0.460977
0.169000 0.459588
0.170000 0.458200
0.171000 0.456811
0.172000 0.455423
0.173000 0.454034
0.174000 0.452646
0.175000 0.451257
0.176000 0.449869
0.177000 0.448480
0.178000 0.447092
0.179000 0.445703
0.180000 0.444315
0.181000 0.442926
0.182000 0.441538
0.183000 0.440149
0.184000 0.438761
0.185000 0.437372
0.186000 0.435984
0.187000 0.434595
0.188000 0.433207
0.189000 0.431818
0.190000 0.430430
0.191000 0.429042
0.192000 0.427653
0.193000 0.426265
0.194000 0.424876
0.195000 0.423488
0.196000 0.422099
0.197000 0.420711
0.198000 0.419322
0.199000 0.417934
0.200000 0.416545
0.201000 0.415157
0.202000 0.413768
0.203000 0.412380
0.204000 0.410991
0.205000 0.409603
0.206000 0.408214
0.207000 0.406826
0.208000 0.405437
0.209000 0.404049
0.210000 0.402660
0.211000 0.401272
0.212000 0.399883
0.213000 0.398495
0.214000 0.397106
0.215000 0.395718
0.216000 0.394329
0.217000 0.392941
0.218000 0.391552
0.219000 0.390164
0.220000 0.388775
0.221000 0.387387
0.222000 0.385999
0.223000 0.384610
0.224000 0.383222
0.225000 0.381833
0.226000 0.380445
0.227000 0.379056
0.228000 0.377668
0.229000 0.376279
0.230000 0.374891
0.231000 0.373502
0.232000 0.372114
0.233000 0.370725
0.234000 0.369337
0.235000 0.367948
0.236000 0.366560
0.237000 0.365171
0.238000 0.363783
0.239000 0.362394
0.240000 0.361006
0.241000 0.359617
0.242000 0.358229
0.243000 0.356840
0.244000 0.355452
0.245000 0.354063
0.246000 0.352675
0.247000 0.351286
0.248000 0.349898
0.249000 0.348509
0.250000 0.347121
0.251000 0.345732
0.252000 0.344344
0.253000 0.342956
0.254000 0.341567
0.255000 0.340179
0.256000 0.338790
0.257000 0.337402
0.258000 0.336013
0.259000 0.334625
0.260000 0.333236
0.261000 0.331848
0.262000 0.330459
0.263000 0.329071
0.264000 0.327682
0.265000 0.326294
0.266000 0.324905
0.267000 0.323517
0.268000 0.322128
0.269000 0.320740
0.270000 0.319351
0.271000 0.317963
0.272000 0.316574
0.273000 0.315186
0.274000 0.313797
0.275000 0.312409
0.276000 0.311020
0.277000 0.309632
0.278000 0.308243
0.279000 0.306855
0.280000 0.305466
0.281000 0.304078
0.282000 0.302689
0.283000 0.301301
0.284000 0.299913
0.285000 0.298524
0.286000 0.297136
0.287000 0.295747
0.288000 0.294359
0.289000 0.292970
0.290000 0.291582
0.291000 0.290193
0.292000 0.288805
0.293000 0.287416
0.294000 0.286028
0.295000 0.284639
0.296000 0.283251
0.297000 0.281862
0.298000 0.280474
0.299000 0.279085
0.300000 0.277697
0.301000 0.276308
0.302000 0.274920
0.303000 0.273531
0.304000 0.272143
0.305000 0.270754
0.306000 0.269366
0.307000 0.267977
0.308000 0.266589
0.309000 0.265200
0.310000 0.263812
0.311000 0.262423
0.312000 0.261035
0.313000 0.259646
0.314000 0.258258
0.315000 0.256870
0.316000 0.255481
0.317000 0.254093
0.318000 0.252704
0.319000 0.251316
0.320000 0.249927
0.321000 0.248539
0.322000 0.247150
0.323000 0.245762
0.324000 0.244373
0.325000 0.242985
0.326000 0.241596
0.327000 0.240208
0.328000 0.238819
0.329000 0.237431
0.330000 0.236042
0.331000 0.234654
0.332000 0.233265
0.333000 0.231877
0.334000 0.230488
0.335000 0.229100
0.336000 0.227711
0.337000 0.226323
0.338000 0.224934
0.339000 0.223546
0.340000 0.222157
0.341000 0.220769
0.342000 0.219380
0.343000 0.217992
0.344000 0.216603
0.345000 0.215215
0.346000 0.213827
0.347000 0.212438
0.348000 0.211050
0.349000 0.209661
0.350000 0.208273
0.351000 0.206884
0.352000 0.205496
0.353000 0.204107
0.354000 0.202719
0.355000 0.201330
0.356000 0.199942
0.357000 0.198553
0.358000 0.197165
0.359000 0.195776
0.360000 0.194388
0.361000 0.192999
0.362000 0.191611
0.363000 0.190222
0.364000 0.188834
0.365000 0.187445
0.366000 0.186057
0.367000 0.184668
0.368000 0.183280
0.369000 0.181891
0.370000 0.180503
0.371000 0.179114
0.372000 0.177726
0.373000 0.176337
0.374000 0.174949
0.375000 0.173560
0.376000 0.172172
0.377000 0.170784
0.378000 0.169395
0.379000 0.168007
0.380000 0.166618
0.381000 0.165230
0.382000 0.163841
0.383000 0.162453
0.384000 0.161064
0.385000 0.159676
0.386000 0.158287
0.387000 0.156899
0.388000 0.155510
0.389000 0.154122
0.390000 0.152733
0.391000 0.151345
0.392000 0.149956
0.393000 0.148568
0.394000 0.147179
0.395000 0.145791
0.396000 0.144402
0.397000 0.143014
0.398000 0.141625
0.399000 0.140237
0.400000 0.138848
0.401000 0.137460
0.402000 0.136071
0.403000 0.134683
0.404000 0.133294
0.405000 0.131906
0.406000 0.130517
0.407000 0.129129
0.408000 0.127741
0.409000 0.126352
0.410000 0.124964
0.411000 0.123575
0.412000 0.122187
0.413000 0.120798
0.414000 0.119410
0.415000 0.118021
0.416000 0.116633
0.417000 0.115244
0.418000 0.113856
0.419000 0.112467
0.420000 0.111079
0.421000 0.109690
0.422000 0.108302
0.423000 0.106913
0.424000 0.105525
0.425000 0.104136
0.426000 0.102748
0.427000 0.101359
0.428000 0.099971
0.429000 0.098582
0.430000 0.097194
0.431000 0.095805
0.432000 0.094417
0.433000 0.093028
0.434000 0.091640
0.435000 0.090251
0.436000 0.088863
0.437000 0.087474
0.438000 0.086086
0.439000 0.084698
0.440000 0.083309
0.441000 0.081921
0.442000 0.080532
0.443000 0.079144
0.444000 0.077755
0.445000 0.076367
0.446000 0.074978
0.447000 0.073590
0.448000 0.072201
0.449000 0.070813
0.450000 0.069424
0.451000 0.068036
0.452000 0.066647
0.453000 0.065259
0.454000 0.063870
0.455000 0.062482
0.456000 0.061093
0.457000 0.059705
0.458000 0.058316
0.459000 0.056928
0.460000 0.055539
0.461000 0.054151
0.462000 0.052762
0.463000 0.051374
0.464000 0.049985
0.465000 0.048597
0.466000 0.047208
0.467000 0.045820
0.468000 0.044431
0.469000 0.043043
0.470000 0.041655
0.471000 0.040266
0.472000 0.038878
0.473000 0.037489
0.474000 0.036101
0.475000 0.034712
0.476000 0.033324
0.477000 0.031935
0.478000 0.030547
0.479000 0.029158
0.480000 0.027770
0.481000 0.026381
0.482000 0.024993
0.483000 0.023604
0.484000 0.022216
0.485000 0.020827
0.486000 0.019439
0.487000 0.018050
0.488000 0.016662
0.489000 0.015273
0.490000 0.013885
0.491000 0.012496
0.492000 0.011108
0.493000 0.009719
0.494000 0.008331
0.495000 0.006942
0.496000 0.005554
0.497000 0.004165
0.498000 0.002777
0.499000 0.001388


==> triv.txt <==
0.228000 0.772000
0.229000 0.771000
0.230000 0.770000
0.231000 0.769000
0.232000 0.768000
0.233000 0.767000
0.234000 0.766000
0.235000 0.765000
0.236000 0.764000
0.237000 0.763000
0.238000 0.762000
0.239000 0.761000
0.240000 0.760000
0.241000 0.759000
0.242000 0.758000
0.243000 0.757000
0.244000 0.756000
0.245000 0.755000
0.246000 0.754000
0.247000 0.753000
0.248000 0.752000
0.249000 0.751000
0.250000 0.750000
0.251000 0.749000
0.252000 0.748000
0.253000 0.747000
0.254000 0.746000
0.255000 0.745000
0.256000 0.744000
0.257000 0.743000
0.258000 0.742000
0.259000 0.741000
0.260000 0.740000
0.261000 0.739000
0.262000 0.738000
0.263000 0.737000
0.264000 0.736000
0.265000 0.735000
0.266000 0.734000
0.267000 0.733000
0.268000 0.732000
0.269000 0.731000
0.270000 0.730000
0.271000 0.729000
0.272000 0.728000
0.273000 0.727000
0.274000 0.726000
0.275000 0.725000
0.276000 0.724000
0.277000 0.723000
0.278000 0.722000
0.279000 0.721000
0.280000 0.720000
0.281000 0.719000
0.282000 0.718000
0.283000 0.717000
0.284000 0.716000
0.285000 0.715000
0.286000 0.714000
0.287000 0.713000
0.288000 0.712000
0.289000 0.711000
0.290000 0.710000
0.291000 0.709000
0.292000 0.708000
0.293000 0.707000
0.294000 0.706000
0.295000 0.705000
0.296000 0.704000
0.297000 0.703000
0.298000 0.702000
0.299000 0.701000
0.300000 0.700000
0.301000 0.699000
0.302000 0.698000
0.303000 0.697000
0.304000 0.696000
0.305000 0.695000
0.306000 0.694000
0.307000 0.693000
0.308000 0.692000
0.309000 0.691000
0.310000 0.690000
0.311000 0.689000
0.312000 0.688000
0.313000 0.687000
0.314000 0.686000
0.315000 0.685000
0.316000 0.684000
0.317000 0.683000
0.318000 0.682000
0.319000 0.681000
0.320000 0.680000
0.321000 0.679000
0.322000 0.678000
0.323000 0.677000
0.324000 0.676000
0.325000 0.675000
0.326000 0.674000
0.327000 0.673000
0.328000 0.672000
0.329000 0.671000
0.330000 0.670000
0.331000 0.669000
0.332000 0.668000
0.333000 0.667000
0.334000 0.666000
0.335000 0.665000
0.336000 0.664000
0.337000 0.663000
0.338000 0.662000
0.339000 0.661000
0.340000 0.660000
0.341000 0.659000
0.342000 0.658000
0.343000 0.657000
0.344000 0.656000
0.345000 0.655000
0.346000 0.654000
0.347000 0.653000
0.348000 0.652000
0.349000 0.651000
0.350000 0.650000
0.351000 0.649000
0.352000 0.648000
0.353000 0.647000
0.354000 0.646000
0.355000 0.645000
0.356000 0.644000
0.357000 0.643000
0.358000 0.642000
0.359000 0.641000
0.360000 0.640000
0.361000 0.639000
0.362000 0.638000
0.363000 0.637000
0.364000 0.636000
0.365000 0.635000
0.366000 0.634000
0.367000 0.633000
0.368000 0.632000
0.369000 0.631000
0.370000 0.630000
0.371000 0.629000
0.372000 0.628000
0.373000 0.627000
0.374000 0.626000
0.375000 0.625000
0.376000 0.624000
0.377000 0.623000
0.378000 0.622000
0.379000 0.621000
0.380000 0.620000
0.381000 0.619000
0.382000 0.618000
0.383000 0.617000
0.384000 0.616000
0.385000 0.615000
0.386000 0.614000
0.387000 0.613000
0.388000 0.612000
0.389000 0.611000
0.390000 0.610000
0.391000 0.609000
0.392000 0.608000
0.393000 0.607000
0.394000 0.606000
0.395000 0.605000
0.396000 0.604000
0.397000 0.603000
0.398000 0.602000
0.399000 0.601000
0.400000 0.600000
0.401000 0.599000
0.402000 0.598000
0.403000 0.597000
0.404000 0.596000
0.405000 0.595000
0.406000 0.594000
0.407000 0.593000
0.408000 0.592000
0.409000 0.591000
0.410000 0.590000
0.411000 0.589000
0.412000 0.588000
0.413000 0.587000
0.414000 0.586000
0.415000 0.585000
0.416000 0.584000
0.417000 0.583000
0.418000 0.582000
0.419000 0.581000
0.420000 0.580000
0.421000 0.579000
0.422000 0.578000
0.423000 0.577000
0.424000 0.576000
0.425000 0.575000
0.426000 0.574000
0.427000 0.573000
0.428000 0.572000
0.429000 0.571000
0.430000 0.570000
0.431000 0.569000
0.432000 0.568000
0.433000 0.567000
0.434000 0.566000
0.435000 0.565000
0.436000 0.564000
0.437000 0.563000
0.438000 0.562000
0.439000 0.561000
0.440000 0.560000
0.441000 0.559000
0.442000 0.558000
0.443000 0.557000
0.444000 0.556000
0.445000 0.555000
0.446000 0.554000
0.447000 0.553000
0.448000 0.552000
0.449000 0.551000
0.450000 0.550000
0.451000 0.549000
0.452000 0.548000
0.453000 0.547000
0.454000 0.546000
0.455000 0.545000
0.456000 0.544000
0.457000 0.543000
0.458000 0.542000
0.459000 0.541000
0.460000 0.540000
0.461000 0.539000
0.462000 0.538000
0.463000 0.537000
0.464000 0.536000
0.465000 0.535000
0.466000 0.534000
0.467000 0.533000
0.468000 0.532000
0.469000 0.531000
0.470000 0.530000
0.471000 0.529000
0.472000 0.528000
0.473000 0.527000
0.474000 0.526000
0.475000 0.525000
0.476000 0.524000
0.477000 0.523000
0.478000 0.522000
0.479000 0.521000
0.480000 0.520000
0.481000 0.519000
0.482000 0.518000
0.483000 0.517000
0.484000 0.516000
0.485000 0.515000
0.486000 0.514000
0.487000 0.513000
0.488000 0.512000
0.489000 0.511000
0.490000 0.510000
0.491000 0.509000
0.492000 0.508000
0.493000 0.507000
0.494000 0.506000
0.495000 0.505000
0.496000 0.504000
0.497000 0.503000
0.498000 0.502000
0.499000 0.501000
0.500000 0.500000
0.501000 0.499000
0.502000 0.498000
0.503000 0.497000
0.504000 0.496000
0.505000 0.495000
0.506000 0.494000
0.507000 0.493000
0.508000 0.492000
0.509000 0.491000
0.510000 0.490000
0.511000 0.489000
0.512000 0.488000
0.513000 0.487000
0.514000 0.486000
0.515000 0.485000
0.516000 0.484000
0.517000 0.483000
0.518000 0.482000
0.519000 0.481000
0.520000 0.480000
0.521000 0.479000
0.522000 0.478000
0.523000 0.477000
0.524000 0.476000
0.525000 0.475000
0.526000 0.474000
0.527000 0.473000
0.528000 0.472000
0.529000 0.471000
0.530000 0.470000
0.531000 0.469000
0.532000 0.468000
0.533000 0.467000
0.534000 0.466000
0.535000 0.465000
0.536000 0.464000
0.537000 0.463000
0.538000 0.462000
0.539000 0.461000
0.540000 0.460000
0.541000 0.459000
0.542000 0.458000
0.543000 0.457000
0.544000 0.456000
0.545000 0.455000
0.546000 0.454000
0.547000 0.453000
0.548000 0.452000
0.549000 0.451000
0.550000 0.450000
0.551000 0.449000
0.552000 0.448000
0.553000 0.447000
0.554000 0.446000
0.555000 0.445000
0.556000 0.444000
0.557000 0.443000
0.558000 0.442000
0.559000 0.441000
0.560000 0.440000
0.561000 0.439000
0.562000 0.438000
0.563000 0.437000
0.564000 0.436000
0.565000 0.435000
0.566000 0.434000
0.567000 0.433000
0.568000 0.432000
0.569000 0.431000
0.570000 0.430000
0.571000 0.429000
0.572000 0.428000
0.573000 0.427000
0.574000 0.426000
0.575000 0.425000
0.576000 0.424000
0.577000 0.423000
0.578000 0.422000
0.579000 0.421000
0.580000 0.420000
0.581000 0.419000
0.582000 0.418000
0.583000 0.417000
0.584000 0.416000
0.585000 0.415000
0.586000 0.414000
0.587000 0.413000
0.588000 0.412000
0.589000 0.411000
0.590000 0.410000
0.591000 0.409000
0.592000 0.408000
0.593000 0.407000
0.594000 0.406000
0.595000 0.405000
0.596000 0.404000
0.597000 0.403000
0.598000 0.402000
0.599000 0.401000
0.600000 0.400000
0.601000 0.399000
0.602000 0.398000
0.603000 0.397000
0.604000 0.396000
0.605000 0.395000
0.606000 0.394000
0.607000 0.393000
0.608000 0.392000
0.609000 0.391000
0.610000 0.390000
0.611000 0.389000
0.612000 0.388000
0.613000 0.387000
0.614000 0.386000
0.615000 0.385000
0.616000 0.384000
0.617000 0.383000
0.618000 0.382000
0.619000 0.381000
0.620000 0.380000
0.621000 0.379000
0.622000 0.378000
0.623000 0.377000
0.624000 0.376000
0.625000 0.375000
0.626000 0.374000
0.627000 0.373000
0.628000 0.372000
0.629000 0.371000
0.630000 0.370000
0.631000 0.369000
0.632000 0.368000
0.633000 0.367000
0.634000 0.366000
0.635000 0.365000
0.636000 0.364000
0.637000 0.363000
0.638000 0.362000
0.639000 0.361000
0.640000 0.360000
0.641000 0.359000
0.642000 0.358000
0.643000 0.357000
0.644000 0.356000
0.645000 0.355000
0.646000 0.354000
0.647000 0.353000
0.648000 0.352000
0.649000 0.351000
0.650000 0.350000
0.651000 0.349000
0.652000 0.348000
0.653000 0.347000
0.654000 0.346000
0.655000 0.345000
0.656000 0.344000
0.657000 0.343000
0.658000 0.342000
0.659000 0.341000
0.660000 0.340000
0.661000 0.339000
0.662000 0.338000
0.663000 0.337000
0.664000 0.336000
0.665000 0.335000
0.666000 0.334000
0.667000 0.333000
0.668000 0.332000
0.669000 0.331000
0.670000 0.330000
0.671000 0.329000
0.672000 0.328000
0.673000 0.327000
0.674000 0.326000
0.675000 0.325000
0.676000 0.324000
0.677000 0.323000
0.678000 0.322000
0.679000 0.321000
0.680000 0.320000
0.681000 0.319000
0.682000 0.318000
0.683000 0.317000
0.684000 0.316000
0.685000 0.315000
0.686000 0.314000
0.687000 0.313000
0.688000 0.312000
0.689000 0.311000
0.690000 0.310000
0.691000 0.309000
0.692000 0.308000
0.693000 0.307000
0.694000 0.306000
0.695000 0.305000
0.696000 0.304000
0.697000 0.303000
0.698000 0.302000
0.699000 0.301000
0.700000 0.300000
0.701000 0.299000
0.702000 0.298000
0.703000 0.297000
0.704000 0.296000
0.705000 0.295000
0.706000 0.294000
0.707000 0.293000
0.708000 0.292000
0.709000 0.291000
0.710000 0.290000
0.711000 0.289000
0.712000 0.288000
0.713000 0.287000
0.714000 0.286000
0.715000 0.285000
0.716000 0.284000
0.717000 0.283000
0.718000 0.282000
0.719000 0.281000
0.720000 0.280000
0.721000 0.279000
0.722000 0.278000
0.723000 0.277000
0.724000 0.276000
0.725000 0.275000
0.726000 0.274000
0.727000 0.273000
0.728000 0.272000
0.729000 0.271000
0.730000 0.270000
0.731000 0.269000
0.732000 0.268000
0.733000 0.267000
0.734000 0.266000
0.735000 0.265000
0.736000 0.264000
0.737000 0.263000
0.738000 0.262000
0.739000 0.261000
0.740000 0.260000
0.741000 0.259000
0.742000 0.258000
0.743000 0.257000
0.744000 0.256000
0.745000 0.255000
0.746000 0.254000
0.747000 0.253000
0.748000 0.252000
0.749000 0.251000
0.750000 0.250000
0.751000 0.249000
0.752000 0.248000
0.753000 0.247000
0.754000 0.246000
0.755000 0.245000
0.756000 0.244000
0.757000 0.243000
0.758000 0.242000
0.759000 0.241000
0.760000 0.240000
0.761000 0.239000
0.762000 0.238000
0.763000 0.237000
0.764000 0.236000
0.765000 0.235000
0.766000 0.234000
0.767000 0.233000
0.768000 0.232000
0.769000 0.231000
0.770000 0.230000
0.771000 0.229000
0.772000 0.228000
0.773000 0.227000
0.774000 0.226000
0.775000 0.225000
0.776000 0.224000
0.777000 0.223000
0.778000 0.222000
0.779000 0.221000
0.780000 0.220000
0.781000 0.219000
0.782000 0.218000
0.783000 0.217000
0.784000 0.216000
0.785000 0.215000
0.786000 0.214000
0.787000 0.213000
0.788000 0.212000
0.789000 0.211000
0.790000 0.210000
0.791000 0.209000
0.792000 0.208000
0.793000 0.207000
0.794000 0.206000
0.795000 0.205000
0.796000 0.204000
0.797000 0.203000
0.798000 0.202000
0.799000 0.201000
0.800000 0.200000
0.801000 0.199000
0.802000 0.198000
0.803000 0.197000
0.804000 0.196000
0.805000 0.195000
0.806000 0.194000
0.807000 0.193000
0.808000 0.192000
0.809000 0.191000
0.810000 0.190000
0.811000 0.189000
0.812000 0.188000
0.813000 0.187000
0.814000 0.186000
0.815000 0.185000
0.816000 0.184000
0.817000 0.183000
0.818000 0.182000
0.819000 0.181000
0.820000 0.180000
0.821000 0.179000
0.822000 0.178000
0.823000 0.177000
0.824000 0.176000
0.825000 0.175000
0.826000 0.174000
0.827000 0.173000
0.828000 0.172000
0.829000 0.171000
0.830000 0.170000
0.831000 0.169000
0.832000 0.168000
0.833000 0.167000
0.834000 0.166000
0.835000 0.165000
0.836000 0.164000
0.837000 0.163000
0.838000 0.162000
0.839000 0.161000
0.840000 0.160000
0.841000 0.159000
0.842000 0.158000
0.843000 0.157000
0.844000 0.156000
0.845000 0.155000
0.846000 0.154000
0.847000 0.153000
0.848000 0.152000
0.849000 0.151000
0.850000 0.150000
0.851000 0.149000
0.852000 0.148000
0.853000 0.147000
0.854000 0.146000
0.855000 0.145000
0.856000 0.144000
0.857000 0.143000
0.858000 0.142000
0.859000 0.141000
0.860000 0.140000
0.861000 0.139000
0.862000 0.138000
0.863000 0.137000
0.864000 0.136000
0.865000 0.135000
0.866000 0.134000
0.867000 0.133000
0.868000 0.132000
0.869000 0.131000
0.870000 0.130000
0.871000 0.129000
0.872000 0.128000
0.873000 0.127000
0.874000 0.126000
0.875000 0.125000
0.876000 0.124000
0.877000 0.123000
0.878000 0.122000
0.879000 0.121000
0.880000 0.120000
0.881000 0.119000
0.882000 0.118000
0.883000 0.117000
0.884000 0.116000
0.885000 0.115000
0.886000 0.114000
0.887000 0.113000
0.888000 0.112000
0.889000 0.111000
0.890000 0.110000
0.891000 0.109000
0.892000 0.108000
0.893000 0.107000
0.894000 0.106000
0.895000 0.105000
0.896000 0.104000
0.897000 0.103000
0.898000 0.102000
0.899000 0.101000
0.900000 0.100000
0.901000 0.099000
0.902000 0.098000
0.903000 0.097000
0.904000 0.096000
0.905000 0.095000
0.906000 0.094000
0.907000 0.093000
0.908000 0.092000
0.909000 0.091000
0.910000 0.090000
0.911000 0.089000
0.912000 0.088000
0.913000 0.087000
0.914000 0.086000
0.915000 0.085000
0.916000 0.084000
0.917000 0.083000
0.918000 0.082000
0.919000 0.081000
0.920000 0.080000
0.921000 0.079000
0.922000 0.078000
0.923000 0.077000
0.924000 0.076000
0.925000 0.075000
0.926000 0.074000
0.927000 0.073000
0.928000 0.072000
0.929000 0.071000
0.930000 0.070000
0.931000 0.069000
0.932000 0.068000
0.933000 0.067000
0.934000 0.066000
0.935000 0.065000
0.936000 0.064000
0.937000 0.063000
0.938000 0.062000
0.939000 0.061000
0.940000 0.060000
0.941000 0.059000
0.942000 0.058000
0.943000 0.057000
0.944000 0.056000
0.945000 0.055000
0.946000 0.054000
0.947000 0.053000
0.948000 0.052000
0.949000 0.051000
0.950000 0.050000
0.951000 0.049000
0.952000 0.048000
0.953000 0.047000
0.954000 0.046000
0.955000 0.045000
0.956000 0.044000
0.957000 0.043000
0.958000 0.042000
0.959000 0.041000
0.960000 0.040000
0.961000 0.039000
0.962000 0.038000
0.963000 0.037000
0.964000 0.036000
0.965000 0.035000
0.966000 0.034000
0.967000 0.033000
0.968000 0.032000
0.969000 0.031000
0.970000 0.030000
0.971000 0.029000
0.972000 0.028000
0.973000 0.027000
0.974000 0.026000
0.975000 0.025000
0.976000 0.024000
0.977000 0.023000
0.978000 0.022000
0.979000 0.021000
0.980000 0.020000
0.981000 0.019000
0.982000 0.018000
0.983000 0.017000
0.984000 0.016000
0.985000 0.015000
0.986000 0.014000
0.987000 0.013000
0.988000 0.012000
0.989000 0.011000
0.990000 0.010000
0.991000 0.009000
0.992000 0.008000
0.993000 0.007000
0.994000 0.006000
0.995000 0.005000
0.996000 0.004000
0.997000 0.003000
0.998000 0.002000


==> up.txt <==
0.001000 0.999000
0.002000 0.988776
0.003000 0.980689
0.004000 0.973440
0.005000 0.966762
0.006000 0.960507
0.007000 0.954581
0.008000 0.948951
0.009000 0.943568
0.010000 0.938405
0.011000 0.933461
0.012000 0.928674
0.013000 0.924070
0.014000 0.919637
0.015000 0.915307
0.016000 0.911124
0.017000 0.907083
0.018000 0.903177
0.019000 0.899318
0.020000 0.895667
0.021000 0.892043
0.022000 0.888530
0.023000 0.885124
0.024000 0.881708
0.025000 0.878503
0.026000 0.875398
0.027000 0.872259
0.028000 0.869204
0.029000 0.866378
0.030000 0.863494
0.031000 0.860689
0.032000 0.857964
0.033000 0.855316
0.034000 0.852744
0.035000 0.850249
0.036000 0.847700
0.037000 0.845279
0.038000 0.842999
0.039000 0.840623
0.040000 0.838431
0.041000 0.836290
0.042000 0.834120
0.043000 0.831934
0.044000 0.830061
0.045000 0.827992
0.046000 0.825977
0.047000 0.824297
0.048000 0.822396
0.049000 0.820547
0.050000 0.818751
0.051000 0.817006
0.052000 0.815313
0.053000 0.813671
0.054000 0.812079
0.055000 0.810538
0.056000 0.809048
0.057000 0.807607
0.058000 0.806216
0.059000 0.804875
0.060000 0.803584
0.061000 0.802342
0.062000 0.800827
0.063000 0.799582
0.064000 0.798478
0.065000 0.797423
0.066000 0.795964
0.067000 0.794997
0.068000 0.794078
0.069000 0.792727
0.070000 0.791842
0.071000 0.790907
0.072000 0.789866
0.073000 0.788988
0.074000 0.787990
0.075000 0.787116
0.076000 0.786242
0.077000 0.785368
0.078000 0.784495
0.079000 0.783622
0.080000 0.782788
0.081000 0.781919
0.082000 0.781120
0.083000 0.780333
0.084000 0.779505
0.085000 0.778641
0.086000 0.777794
0.087000 0.776920
0.088000 0.776046
0.089000 0.775172
0.090000 0.774299
0.091000 0.773425
0.092000 0.772558
0.093000 0.771714
0.094000 0.770894
0.095000 0.770107
0.096000 0.769291
0.097000 0.768436
0.098000 0.767595
0.099000 0.766724
0.100000 0.765850
0.101000 0.764976
0.102000 0.764103
0.103000 0.763229
0.104000 0.762356
0.105000 0.761508
0.106000 0.760667
0.107000 0.759881
0.108000 0.759078
0.109000 0.758232
0.110000 0.757390
0.111000 0.756520
0.112000 0.755650
0.113000 0.754780
0.114000 0.753907
0.115000 0.753033
0.116000 0.752160
0.117000 0.751286
0.118000 0.750441
0.119000 0.749655
0.120000 0.748865
0.121000 0.748028
0.122000 0.747185
0.123000 0.746315
0.124000 0.745445
0.125000 0.744575
0.126000 0.743705
0.127000 0.742836
0.128000 0.741964
0.129000 0.741090
0.130000 0.740229
0.131000 0.739429
0.132000 0.738642
0.133000 0.737824
0.134000 0.736980
0.135000 0.736109
0.136000 0.735239
0.137000 0.734370
0.138000 0.733500
0.139000 0.732631
0.140000 0.731761
0.141000 0.730892
0.142000 0.730021
0.143000 0.729201
0.144000 0.728407
0.145000 0.727604
0.146000 0.726775
0.147000 0.725904
0.148000 0.725034
0.149000 0.724164
0.150000 0.723295
0.151000 0.722425
0.152000 0.721556
0.153000 0.720687
0.154000 0.719818
0.155000 0.718952
0.156000 0.718164
0.157000 0.717344
0.158000 0.716544
0.159000 0.715699
0.160000 0.714829
0.161000 0.713959
0.162000 0.713089
0.163000 0.712220
0.164000 0.711350
0.165000 0.710481
0.166000 0.709612
0.167000 0.708750
0.168000 0.707916
0.169000 0.707127
0.170000 0.706281
0.171000 0.705484
0.172000 0.704624
0.173000 0.703754
0.174000 0.702884
0.175000 0.702015
0.176000 0.701145
0.177000 0.700276
0.178000 0.699407
0.179000 0.698538
0.180000 0.697686
0.181000 0.696879
0.182000 0.696091
0.183000 0.695218
0.184000 0.694419
0.185000 0.693549
0.186000 0.692679
0.187000 0.691809
0.188000 0.690940
0.189000 0.690070
0.190000 0.689201
0.191000 0.688332
0.192000 0.687489
0.193000 0.686631
0.194000 0.685843
0.195000 0.685032
0.196000 0.684154
0.197000 0.683344
0.198000 0.682474
0.199000 0.681604
0.200000 0.680734
0.201000 0.679865
0.202000 0.678996
0.203000 0.678127
0.204000 0.677285
0.205000 0.676420
0.206000 0.675594
0.207000 0.674806
0.208000 0.673969
0.209000 0.673093
0.210000 0.672269
0.211000 0.671399
0.212000 0.670529
0.213000 0.669660
0.214000 0.668790
0.215000 0.667921
0.216000 0.667059
0.217000 0.666224
0.218000 0.665350
0.219000 0.664558
0.220000 0.663770
0.221000 0.662906
0.222000 0.662033
0.223000 0.661194
0.224000 0.660324
0.225000 0.659454
0.226000 0.658585
0.227000 0.657716
0.228000 0.656847
0.229000 0.656027
0.230000 0.655154
0.231000 0.654310
0.232000 0.653521
0.233000 0.652720
0.234000 0.651843
0.235000 0.650973
0.236000 0.650119
0.237000 0.649249
0.238000 0.648380
0.239000 0.647511
0.240000 0.646642
0.241000 0.645820
0.242000 0.644958
0.243000 0.644085
0.244000 0.643273
0.245000 0.642485
0.246000 0.641653
0.247000 0.640780
0.248000 0.639913
0.249000 0.639044
0.250000 0.638174
0.251000 0.637305
0.252000 0.636436
0.253000 0.635594
0.254000 0.634762
0.255000 0.633888
0.256000 0.633025
0.257000 0.632237
0.258000 0.631448
0.259000 0.630578
0.260000 0.629708
0.261000 0.628839
0.262000 0.627969
0.263000 0.627100
0.264000 0.626231
0.265000 0.625368
0.266000 0.624566
0.267000 0.623692
0.268000 0.622819
0.269000 0.621988
0.270000 0.621200
0.271000 0.620373
0.272000 0.619503
0.273000 0.618633
0.274000 0.617764
0.275000 0.616894
0.276000 0.616025
0.277000 0.615156
0.278000 0.614355
0.279000 0.613496
0.280000 0.612623
0.281000 0.611749
0.282000 0.610952
0.283000 0.610163
0.284000 0.609298
0.285000 0.608428
0.286000 0.607558
0.287000 0.606689
0.288000 0.605820
0.289000 0.604951
0.290000 0.604129
0.291000 0.603300
0.292000 0.602426
0.293000 0.601553
0.294000 0.600704
0.295000 0.599915
0.296000 0.599093
0.297000 0.598223
0.298000 0.597353
0.299000 0.596484
0.300000 0.595614
0.301000 0.594745
0.302000 0.593903
0.303000 0.593104
0.304000 0.592230
0.305000 0.591357
0.306000 0.590484
0.307000 0.589667
0.308000 0.588879
0.309000 0.588018
0.310000 0.587148
0.311000 0.586278
0.312000 0.585409
0.313000 0.584540
0.314000 0.583677
0.315000 0.582890
0.316000 0.582034
0.317000 0.581161
0.318000 0.580287
0.319000 0.579419
0.320000 0.578630
0.321000 0.577812
0.322000 0.576943
0.323000 0.576073
0.324000 0.575204
0.325000 0.574334
0.326000 0.573465
0.327000 0.572664
0.328000 0.571839
0.329000 0.570965
0.330000 0.570091
0.331000 0.569218
0.332000 0.568382
0.333000 0.567594
0.334000 0.566737
0.335000 0.565868
0.336000 0.564998
0.337000 0.564129
0.338000 0.563260
0.339000 0.562438
0.340000 0.561643
0.341000 0.560769
0.342000 0.559895
0.343000 0.559022
0.344000 0.558148
0.345000 0.557346
0.346000 0.556532
0.347000 0.555662
0.348000 0.554793
0.349000 0.553924
0.350000 0.553055
0.351000 0.552212
0.352000 0.551425
0.353000 0.550573
0.354000 0.549699
0.355000 0.548826
0.356000 0.547952
0.357000 0.547097
0.358000 0.546309
0.359000 0.545457
0.360000 0.544588
0.361000 0.543718
0.362000 0.542849
0.363000 0.541985
0.364000 0.541199
0.365000 0.540371
0.366000 0.539503
0.367000 0.538630
0.368000 0.537756
0.369000 0.536883
0.370000 0.536061
0.371000 0.535252
0.372000 0.534382
0.373000 0.533513
0.374000 0.532644
0.375000 0.531775
0.376000 0.530973
0.377000 0.530149
0.378000 0.529308
0.379000 0.528434
0.380000 0.527560
0.381000 0.526686
0.382000 0.525813
0.383000 0.525024
0.384000 0.524177
0.385000 0.523308
0.386000 0.522438
0.387000 0.521569
0.388000 0.520746
0.389000 0.519960
0.390000 0.519086
0.391000 0.518238
0.392000 0.517364
0.393000 0.516490
0.394000 0.515617
0.395000 0.514776
0.396000 0.513972
0.397000 0.513102
0.398000 0.512233
0.399000 0.511364
0.400000 0.510520
0.401000 0.509734
0.402000 0.508900
0.403000 0.508023
0.404000 0.507168
0.405000 0.506294
0.406000 0.505421
0.407000 0.504547
0.408000 0.503740
0.409000 0.502897
0.410000 0.502027
0.411000 0.501158
0.412000 0.500294
0.413000 0.499508
0.414000 0.498715
0.415000 0.497837
0.416000 0.496960
0.417000 0.496098
0.418000 0.495225
0.419000 0.494351
0.420000 0.493491
0.421000 0.492692
0.422000 0.491822
0.423000 0.490953
0.424000 0.490084
0.425000 0.489281
0.426000 0.488495
0.427000 0.487643
0.428000 0.486774
0.429000 0.485897
0.430000 0.485029
0.431000 0.484155
0.432000 0.483282
0.433000 0.482455
0.434000 0.481617
0.435000 0.480747
0.436000 0.479878
0.437000 0.479055
0.438000 0.478269
0.439000 0.477429
0.440000 0.476565
0.441000 0.475701
0.442000 0.474833
0.443000 0.473959
0.444000 0.473086
0.445000 0.472212
0.446000 0.471411
0.447000 0.470542
0.448000 0.469673
0.449000 0.468829
0.450000 0.468043
0.451000 0.467216
0.452000 0.466352
0.453000 0.465487
0.454000 0.464637
0.455000 0.463763
0.456000 0.462889
0.457000 0.462016
0.458000 0.461170
0.459000 0.460337
0.460000 0.459468
0.461000 0.458603
0.462000 0.457816
0.463000 0.457003
0.464000 0.456138
0.465000 0.455274
0.466000 0.454442
0.467000 0.453567
0.468000 0.452693
0.469000 0.451820
0.470000 0.450947
0.471000 0.450131
0.472000 0.449262
0.473000 0.448393
0.474000 0.447590
0.475000 0.446790
0.476000 0.445925
0.477000 0.445061
0.478000 0.444246
0.479000 0.443372
0.480000 0.442498
0.481000 0.441624
0.482000 0.440750
0.483000 0.439885
0.484000 0.439057
0.485000 0.438188
0.486000 0.437364
0.487000 0.436576
0.488000 0.435712
0.489000 0.434848
0.490000 0.434051
0.491000 0.433176
0.492000 0.432302
0.493000 0.431428
0.494000 0.430554
0.495000 0.429681
0.496000 0.428849
0.497000 0.427982
0.498000 0.427138
0.499000 0.426351
0.500000 0.425499
0.501000 0.424641
0.502000 0.423856
0.503000 0.422981
0.504000 0.422106
0.505000 0.421232
0.506000 0.420358
0.507000 0.419485
0.508000 0.418611
0.509000 0.417777
0.510000 0.416912
0.511000 0.416125
0.512000 0.415285
0.513000 0.414437
0.514000 0.413652
0.515000 0.412786
0.516000 0.411911
0.517000 0.411036
0.518000 0.410162
0.519000 0.409289
0.520000 0.408415
0.521000 0.407564
0.522000 0.406702
0.523000 0.405899
0.524000 0.405072
0.525000 0.404233
0.526000 0.403449
0.527000 0.402587
0.528000 0.401716
0.529000 0.400841
0.530000 0.399967
0.531000 0.399093
0.532000 0.398219
0.533000 0.397346
0.534000 0.396497
0.535000 0.395673
0.536000 0.394859
0.537000 0.394029
0.538000 0.393245
0.539000 0.392383
0.540000 0.391511
0.541000 0.390641
0.542000 0.389770
0.543000 0.388897
0.544000 0.388023
0.545000 0.387149
0.546000 0.386279
0.547000 0.385447
0.548000 0.384646
0.549000 0.383826
0.550000 0.383041
0.551000 0.382178
0.552000 0.381307
0.553000 0.380436
0.554000 0.379565
0.555000 0.378695
0.556000 0.377825
0.557000 0.376953
0.558000 0.376080
0.559000 0.375221
0.560000 0.374432
0.561000 0.373622
0.562000 0.372837
0.563000 0.371973
0.564000 0.371102
0.565000 0.370231
0.566000 0.369360
0.567000 0.368490
0.568000 0.367620
0.569000 0.366750
0.570000 0.365881
0.571000 0.365010
0.572000 0.364203
0.573000 0.363407
0.574000 0.362598
0.575000 0.361769
0.576000 0.360897
0.577000 0.360026
0.578000 0.359155
0.579000 0.358285
0.580000 0.357415
0.581000 0.356545
0.582000 0.355675
0.583000 0.354806
0.584000 0.353958
0.585000 0.353140
0.586000 0.352347
0.587000 0.351524
0.588000 0.350693
0.589000 0.349822
0.590000 0.348951
0.591000 0.348080
0.592000 0.347209
0.593000 0.346340
0.594000 0.345470
0.595000 0.344601
0.596000 0.343745
0.597000 0.342921
0.598000 0.342077
0.599000 0.341287
0.600000 0.340469
0.601000 0.339617
0.602000 0.338746
0.603000 0.337875
0.604000 0.337004
0.605000 0.336134
0.606000 0.335265
0.607000 0.334395
0.608000 0.333529
0.609000 0.332675
0.610000 0.331885
0.611000 0.331017
0.612000 0.330227
0.613000 0.329412
0.614000 0.328541
0.615000 0.327670
0.616000 0.326799
0.617000 0.325929
0.618000 0.325059
0.619000 0.324190
0.620000 0.323321
0.621000 0.322479
0.622000 0.321637
0.623000 0.320828
0.624000 0.319956
0.625000 0.319166
0.626000 0.318336
0.627000 0.317465
0.628000 0.316594
0.629000 0.315724
0.630000 0.314854
0.631000 0.313985
0.632000 0.313115
0.633000 0.312283
0.634000 0.311409
0.635000 0.310600
0.636000 0.309765
0.637000 0.308896
0.638000 0.308106
0.639000 0.307261
0.640000 0.306390
0.641000 0.305519
0.642000 0.304649
0.643000 0.303779
0.644000 0.302910
0.645000 0.302064
0.646000 0.301213
0.647000 0.300352
0.648000 0.299563
0.649000 0.298702
0.650000 0.297836
0.651000 0.297046
0.652000 0.296185
0.653000 0.295314
0.654000 0.294444
0.655000 0.293574
0.656000 0.292704
0.657000 0.291838
0.658000 0.291017
0.659000 0.290144
0.660000 0.289315
0.661000 0.288517
0.662000 0.287639
0.663000 0.286776
0.664000 0.285972
0.665000 0.285107
0.666000 0.284239
0.667000 0.283369
0.668000 0.282499
0.669000 0.281630
0.670000 0.280821
0.671000 0.279948
0.672000 0.279074
0.673000 0.278279
0.674000 0.277454
0.675000 0.276576
0.676000 0.275715
0.677000 0.274894
0.678000 0.274029
0.679000 0.273164
0.680000 0.272294
0.681000 0.271425
0.682000 0.270599
0.683000 0.269752
0.684000 0.268878
0.685000 0.268030
0.686000 0.267242
0.687000 0.266391
0.688000 0.265513
0.689000 0.264655
0.690000 0.263816
0.691000 0.262951
0.692000 0.262089
0.693000 0.261219
0.694000 0.260373
0.695000 0.259556
0.696000 0.258682
0.697000 0.257808
0.698000 0.256994
0.699000 0.256198
0.700000 0.255328
0.701000 0.254450
0.702000 0.253595
0.703000 0.252744
0.704000 0.251883
0.705000 0.251014
0.706000 0.250147
0.707000 0.249360
0.708000 0.248486
0.709000 0.247612
0.710000 0.246746
0.711000 0.245957
0.712000 0.245119
0.713000 0.244254
0.714000 0.243387
0.715000 0.242535
0.716000 0.241678
0.717000 0.240808
0.718000 0.239939
0.719000 0.239134
0.720000 0.238291
0.721000 0.237416
0.722000 0.236543
0.723000 0.235709
0.724000 0.234906
0.725000 0.234041
0.726000 0.233176
0.727000 0.232324
0.728000 0.231473
0.729000 0.230603
0.730000 0.229734
0.731000 0.228908
0.732000 0.228095
0.733000 0.227221
0.734000 0.226347
0.735000 0.225473
0.736000 0.224673
0.737000 0.223827
0.738000 0.222963
0.739000 0.222132
0.740000 0.221261
0.741000 0.220398
0.742000 0.219528
0.743000 0.218682
0.744000 0.217895
0.745000 0.217025
0.746000 0.216151
0.747000 0.215277
0.748000 0.214424
0.749000 0.213614
0.750000 0.212749
0.751000 0.211928
0.752000 0.211063
0.753000 0.210193
0.754000 0.209323
0.755000 0.208456
0.756000 0.207669
0.757000 0.206830
0.758000 0.205955
0.759000 0.205081
0.760000 0.204208
0.761000 0.203388
0.762000 0.202536
0.763000 0.201724
0.764000 0.200858
0.765000 0.199988
0.766000 0.199118
0.767000 0.198248
0.768000 0.197443
0.769000 0.196636
0.770000 0.195760
0.771000 0.194886
0.772000 0.194011
0.773000 0.193140
0.774000 0.192323
0.775000 0.191520
0.776000 0.190653
0.777000 0.189783
0.778000 0.188912
0.779000 0.188043
0.780000 0.187217
0.781000 0.186430
0.782000 0.185565
0.783000 0.184690
0.784000 0.183816
0.785000 0.182942
0.786000 0.182103
0.787000 0.181299
0.788000 0.180449
0.789000 0.179578
0.790000 0.178707
0.791000 0.177838
0.792000 0.176991
0.793000 0.176173
0.794000 0.175359
0.795000 0.174492
0.796000 0.173620
0.797000 0.172746
0.798000 0.171872
0.799000 0.171067
0.800000 0.170234
0.801000 0.169373
0.802000 0.168502
0.803000 0.167632
0.804000 0.166765
0.805000 0.165946
0.806000 0.165113
0.807000 0.164279
0.808000 0.163413
0.809000 0.162548
0.810000 0.161676
0.811000 0.160818
0.812000 0.160030
0.813000 0.159168
0.814000 0.158297
0.815000 0.157427
0.816000 0.156558
0.817000 0.155752
0.818000 0.154883
0.819000 0.154053
0.820000 0.153199
0.821000 0.152334
0.822000 0.151481
0.823000 0.150607
0.824000 0.149782
0.825000 0.148964
0.826000 0.148092
0.827000 0.147222
0.828000 0.146352
0.829000 0.145526
0.830000 0.144698
0.831000 0.143820
0.832000 0.142986
0.833000 0.142121
0.834000 0.141285
0.835000 0.140411
0.836000 0.139537
0.837000 0.138745
0.838000 0.137888
0.839000 0.137017
0.840000 0.136147
0.841000 0.135300
0.842000 0.134506
0.843000 0.133635
0.844000 0.132757
0.845000 0.131908
0.846000 0.131082
0.847000 0.130215
0.848000 0.129341
0.849000 0.128497
0.850000 0.127683
0.851000 0.126812
0.852000 0.125942
0.853000 0.125074
0.854000 0.124287
0.855000 0.123426
0.856000 0.122560
0.857000 0.121694
0.858000 0.120872
0.859000 0.120020
0.860000 0.119145
0.861000 0.118271
0.862000 0.117460
0.863000 0.116607
0.864000 0.115736
0.865000 0.114867
0.866000 0.114061
0.867000 0.113212
0.868000 0.112346
0.869000 0.111481
0.870000 0.110630
0.871000 0.109812
0.872000 0.108950
0.873000 0.108075
0.874000 0.107212
0.875000 0.106403
0.876000 0.105531
0.877000 0.104662
0.878000 0.103835
0.879000 0.102999
0.880000 0.102133
0.881000 0.101268
0.882000 0.100446
0.883000 0.099567
0.884000 0.098752
0.885000 0.097880
0.886000 0.097006
0.887000 0.096176
0.888000 0.095327
0.889000 0.094456
0.890000 0.093609
0.891000 0.092786
0.892000 0.091920
0.893000 0.091055
0.894000 0.090254
0.895000 0.089383
0.896000 0.088504
0.897000 0.087686
0.898000 0.086810
0.899000 0.085936
0.900000 0.085122
0.901000 0.084251
0.902000 0.083382
0.903000 0.082573
0.904000 0.081706
0.905000 0.080847
0.906000 0.080030
0.907000 0.079170
0.908000 0.078320
0.909000 0.077441
0.910000 0.076615
0.911000 0.075740
0.912000 0.074891
0.913000 0.074046
0.914000 0.073176
0.915000 0.072360
0.916000 0.071493
0.917000 0.070643
0.918000 0.069817
0.919000 0.068957
0.920000 0.068094
0.921000 0.067257
0.922000 0.066378
0.923000 0.065545
0.924000 0.064670
0.925000 0.063842
0.926000 0.062971
0.927000 0.062143
0.928000 0.061280
0.929000 0.060439
0.930000 0.059598
0.931000 0.058740
0.932000 0.057916
0.933000 0.057039
0.934000 0.056194
0.935000 0.055315
0.936000 0.054475
0.937000 0.053606
0.938000 0.052766
0.939000 0.051917
0.940000 0.051066
0.941000 0.050235
0.942000 0.049378
0.943000 0.048557
0.944000 0.047702
0.945000 0.046839
0.946000 0.045984
0.947000 0.045127
0.948000 0.044252
0.949000 0.043405
0.950000 0.042561
0.951000 0.041691
0.952000 0.040853
0.953000 0.040019
0.954000 0.039160
0.955000 0.038332
0.956000 0.037510
0.957000 0.036648
0.958000 0.035777
0.959000 0.034908
0.960000 0.034047
0.961000 0.033189
0.962000 0.032335
0.963000 0.031485
0.964000 0.030640
0.965000 0.029799
0.966000 0.028963
0.967000 0.028132
0.968000 0.027291
0.969000 0.026465
0.970000 0.025600
0.971000 0.024724
0.972000 0.023851
0.973000 0.022992
0.974000 0.022126
0.975000 0.021281
0.976000 0.020427
0.977000 0.019580
0.978000 0.018755
0.979000 0.017924
0.980000 0.017101
0.981000 0.016290
0.982000 0.015460
0.983000 0.014568
0.984000 0.013681
0.985000 0.012800
0.986000 0.011926
0.987000 0.011063
0.988000 0.010213
0.989000 0.009377
0.990000 0.008551
0.991000 0.007745
0.992000 0.006955
0.993000 0.006182
0.994000 0.005409
0.995000 0.004636
0.996000 0.003864
0.997000 0.003000
0.998000 0.002000

